Fast outflows in compact radio sources: evidence for AGN-induced feedback in the early stages of radio source evolution

We present intermediate resolution, wide wavelength coverage spectra for a complete sample of 14 compact radio sources taken with the aim of investigating the impact of the nuclear activity on the circumnuclear (ISM) in the early stages of radio source evolution. We observe spatially extended line emission (up to 20 kpc) in the majority of sources which is consistent with a quiescent halo. In the nuclear apertures we observe broad, highly complex emission line profiles. Multiple Gaussian modelling of the [O III]5007 line reveals 2-4 components which can have FWHM and blueshifts relative to the halo of up to 2000 km/s. We interpret these broad, blueshifted components as material in outflow and discuss the kinematical evidence for jet-driven outflows. Comparisons with samples in the literature show that compact radio sources harbour more extreme nuclear kinematics than their extended counterparts, a trend seen within our sample with larger velocities in the smaller sources. The observed velocities are also likely to be influenced by source orientation with respect to the observer's line of sight. Nine sources have associated HI absorption. In common with the optical emission line gas, the HI profiles are often highly complex with the majority of the detected components significantly blueshifted, tracing outflows in the neutral gas. The sample has been tested for stratification in the ISM (FWHM/ionisation potential/critical density) as suggested by Holt et al. (2003) for PKS1345+12 but we find no significant trends within the sample using a Spearman Rank analysis. This study supports the idea that compact radio sources are young radio loud AGN observed during the early stages of their evolution and currently shedding their natal cocoons through extreme circumnuclear outflows.

==> plots/discussion/HIdata100.dat <==
0
1
0
0
1
2
4
0
0
0
1
0


==> plots/discussion/HIdata50.dat <==
0
1
0
0
0
0
1
0
1
1
2
2
0
0
0
0
0
0
1
0

